Research Challenges and Progress in Robotic Grasping and Manipulation Competitions

This paper discusses recent research progress in robotic grasping and manipulation in the light of the latest Robotic Grasping and Manipulation Competitions (RGMCs). We first provide an overview of past benchmarks and competitions related to the robotics manipulation field. Then, we discuss the methodology behind designing the manipulation tasks in RGMCs. We provide a detailed analysis of key challenges for each task and identify the most difficult aspects based on the competing teams' performance in recent years. We believe that such an analysis is insightful to determine the future research directions for the robotic manipulation domain.

==> plan.txt <==
replace the pick-place picture


\begin{table}[]
    \centering
    \begin{tabular}{p{0.13\textwidth}|p{0.3\textwidth}}
     \hline
     Tasks & Remaining challenges \\
      \hline  \hline
Use a spoon to pick up peas & Lack of the capability of predicting manipulation outcomes. Unable to pick up peas reliably. Due to unstable in perception of shiny surfaces, picking up spoon was not always successful.  \\
\hline
Hang towel on rack & Lack of the capability of predicting the towel's shape and motion prediction \\
\hline
Use a spoon to stir water in a cup & Stirring motions were mechanical and motion range was small.  But they were successful. It is a typical tasks that only requires basic perception techniques. \\
\hline
Shake salt shaker & None.  \\
\hline
Plug into a socket & The tasks took longer times than we would expect. \\
\hline
Hammer a nail & Hammer and hammering motion are too difficult for weak arms. \\
\hline
Transfer straw into a to-go cup with lid & Picking out one straw from a bundle of colorful drinking straws was difficult because the depth vision resolution was not good enough at the time and the straws were bundled together. \\
\hline
Putting on or removing bolts from nuts with a nut driver &  Regrasping motion took a lot longer than a person would.  \\
\hline
Extend and press syringe & Extending the syringe was very difficult for all teams because the hardware capability of the robotic hand. Pressing motion was done bh pressing the syringe on the surface of a table (no team had two robotic arms).  So both extending and pressing motions were very challenging for a robotic hand if the task was a real medical task like vaccination.  \\
\hline
Cut a piece of paper using a pair of scissors & The task pose a significant challenge to robotic hand mechanical design, sensing, and motion. \\
         \hline
        \end{tabular}
    \caption{2016 and 2017}
    \label{tab:my_label}
\end{table}



\begin{table}[]
    \centering
    \begin{tabular}{p{0.13\textwidth}|p{0.3\textwidth}}
     \hline
     Tasks & Remaining challenges \\
      \hline  \hline
Transfer a cup on its saucer & Some successful cases.  Not as reliable ==\\
\hline
Arrange silverware & no team can finish it\\
\hline
Use a spoon to stir water in a cup & It becomes an easy task \\
\hline
Pour water into a cup & Holding pitcher with water was challenging. pouring motion were all preprogrammed and unsuccessful. No team was able to do it. \\
\hline
Plug into a socket & More teams can complete it this time with less time.  \\
\hline
Tear away one piece of paper towel & Grasp and hold on a piece of paper strong enough for tearing is very challenging. No team was able to do it. \\
\hline
Play sorting board & None \\
\hline
Hammer a nail & Some teams were able to hold on the hammer head or very close to the hammer head to push the nails in.  But properly using a hammer remain a challenge due to weak robotic hand and arm.  \\
\hline
Transfer straw into a to-go cup with lid & Some teams were able to do it with improved vision.  \\
\hline
Putting on or removing bolts from nuts with a nut driver &  Regrasping motion took a lot longer than a person would.  \\
\hline
        \end{tabular}
    \caption{2017}
    \label{tab:my_label}
\end{table}


